First Year Wilkinson Microwave Anisotropy Probe (WMAP) Observations: Implications for Inflation

We confront predictions of inflationary scenarios with the WMAP data, in combination with complementary small-scale CMB measurements and large-scale structure data. The WMAP detection of a large-angle anti-correlation in the temperature--polarization cross-power spectrum is the signature of adiabatic superhorizon fluctuations at the time of decoupling. The WMAP data are described by pure adiabatic fluctuations: we place an upper limit on a correlated CDM isocurvature component. Using WMAP constraints on the shape of the scalar power spectrum and the amplitude of gravity waves, we explore the parameter space of inflationary models that is consistent with the data. We place limits on inflationary models; for example, a minimally-coupled lambda phi^4 is disfavored at more than 3-sigma using WMAP data in combination with smaller scale CMB and large scale structure survey data. The limits on the primordial parameters using WMAP data alone are: n_s(k_0=0.002 Mpc^{-1})=1.20_{-0.11}^{+0.12}, dn/dlnk=-0.077^{+0.050}_{- 0.052}, A(k_0=0.002 Mpc}^{-1})=0.71^{+0.10}_{-0.11} (68% CL), and r(k_0=0.002 Mpc^{-1})<1.28 (95% CL).

==> README.ERRATA.txt <==
#############################################################################
Changes made by the request of the referee, the ApJ production office, and 
other minor corrections and clarifications.
#############################################################################

Fixed the minus sign error in Eq. 21, 22, 23, the last paragraph 
before section 3.4, the classification scheme in section 3.4.2, and in 
sections 3.4.4 and 3.4.5. 

Changed color figures f3.eps, f4.eps and f5.eps to CYMK format 

Figure 2, f2.eps contained the LCDM+running model of Spergel et al. (2003)
by mistake. It has been replaced by the Inflation (running+tensor) model.

The relation between our definition of the tensor/scalar ratio and the 
often quoted quadrupole ratio has been added to section 3.2.1.

We corrected for an approximation we had made. The definition of
tensor power spectra in CMBFAST was non-standard, and we did not
discover till the last minute what the correct factor was to correct
for its amplitude. Therefore we scaled the constraints on r on the
MCMC output but there was no simple way to scale the tensor index n_T
in the output since we had been fixing n_T using the inflationary
consistency relation with the old value of r. So we made the
approximation that the consistency relation was still roughly
valid. The tensor spectrum is slightly bluer than we assumed if the
correct tensor amplitude is used, and it makes a small difference at
the first few ls. We have now rerun the MCMC with the correct r
definition. This has the result that the degeneracy between n and r
extends slightly further up into bluer n and higher r. This has caused
the estimated parameters to slightly shift, but still within
1-sigma. The maximum likelihood model has slightly changed, but its
chi^2 has not changed. The updated results appear in Table 1.

Further, there was an error in Kinney (2002) inherited from a
typographical error in Liddle, Parsons and Barrow (1994) which had
gone unnoticed for nearly a decade. This means that just following Eq
A17 in the appendix, C=4(ln 2 +\gamma)-5, rather than C=4(ln 2
+\gamma) as we had previously.  This slightly changes the angle of the
"power law" attractor in the Monte Carlos of the inflationary flow
equations, and enhances the scatter of points "off the attractor" at
n>1. We have recomputed the Monte Carlos and updated figs 3-5 and
Table 3 with the new results. The plots have changed only minimally
since most of the change happens in the n~0 regime. No conclusions are
changed due to this error.

Section 3.3 has a couple of minor changes to reflect the changes to 
Table 1.

Section 3.4.3 and 3.4.4 have a couple of minor changes to reflect the changes 
to Table 3. 

Section 6 has a couple of minor changes to reflect the changes to 
Table 1.

Fig 9 has been changed to show the current maximum likelihood model 
which changed following the change to Table 1.

The final paragraph of the conclusions has been expanded to give an 
indication of what is needed in order to exclude broad classes of inflation 
models.

Replaced the word "isocurvature" with "CDM isocurvature" in the abstract
and the conclusions to make clear that it is this variety of correlated 
isocurvature fluctuations that are excluded, not the neutrino isocurvature
variety.

########################################################################
The following changes were made due to comments and responses from the 
cosmology community.
########################################################################

New Markov Chains have been run to give results for single field inflation
models just with WMAP data.

Section 3.4.1 has been updated to give the chisq on lambda phi^4 model 
separately for WMAP and external data.

Figure 2 has been changed so that results for WMAP, WMAPext+2dFGRS and 
WMAPext+2dFGRS+Lya datasets are shown.

Figure 4 has been changed so that results for WMAP, WMAPext+2dFGRS and 
WMAPext+2dFGRS+Lya datasets are shown.

Table 1 has been expanded to show the results of the analysis with the
WMAP, WMAPext+2dFGRS and WMAPext+2dFGRS+Lya data sets.

Table 2 has been expanded to show the results with WMAP as well as 
WMAPext+2dFGRS 

Table 3 has been expanded to show the results of the analysis with the
WMAP, WMAPext+2dFGRS and WMAPext+2dFGRS+Lya data sets.

Table 4 has been expanded to show the results of the analysis with both 
the WMAPext+2dFGRS and WMAPext+2dFGRS+Lya data sets.


####################################
The following citations were added:
####################################

[ADDED]
We neglected an important reference on the foundations
of inflation:
V. F. Mukhanov and G. V. Chibisov
"Quantum Fluctuations and a Nonsingular Universe"
JETP Lett, Vol 33, No 10 20 May 1981 

[ADDED]
The pre-big bang scenario also predicts super-horizon fluctuations 
(Gasperini and Veneziano, 1993)
Pre-big-bang in string cosmology 
Authors: Gasperini, M.; Veneziano, G. 
Journal: ASTROPARTICLE PHYSICS, Volume 1, Issue 3, p. 317-339.

[ADDED]
Note that the perturbation spectrum resulting
from the Ekpyrotic scenario is controversial (see, for example, 
\citet{tsujikawa/brandenberger/finelli:2002}) 
On the Construction of Nonsingular Pre-Big-Bang and Ekpyrotic Cosmologies 
and the Resulting Density Perturbations
Authors: Shinji Tsujikawa, Robert Brandenberger, Fabio Finelli
Journal-ref: Phys.Rev. D66 (2002) 083513

Additional references for Monte Carlos and flow equations:
Easther and Kinney, astro-ph/0210345 [ADDED]
Hansen, Kunz: MNRAS 336, 1007-1010 (2002), hep-ph/0109252 [ADDED]
Caprini, Hansen, Kunz: MNRAS 339, 212-214 (2003), hep-ph/0210095 [ADDED]

Additional references for parameterizing the primordial spectrum in a 
model-independent way:
[ADDED]
Wang, Strauss and Spergel [Astrophys.J. 510 (1999) 20] anticipated that 
WMAP would be able to reveal deviations from scale-invariance when combined 
with large scale structure data. 

The following papers extend this approach and use it to put model-independent 
constraints on the primordial power spectrum using the pre-\map CMB data.

   "Wavelet Band Powers of the Primordial Power Spectrum from CMB Data",
   by Pia Mukherjee, and Yun Wang, astro-ph/0301058; [ADDED]

   "Direct Wavelet Expansion of the Primordial Power Spectrum: Results 
   from Pre-MAP CMB Data", by Pia Mukherjee, and Yun Wang, astro-ph/0301562.
   [ADDED]

Additional references for double-field models:

\citet{pierpaoli/garcia-bellido/borgani:1999} [ADDED]
Pierpaoli, Elena; García-Bellido, Juan; Borgani, Stefano
JHEP10(1999)015
Journal of High Energy Physics, Volume 1999, Issue 10, pp. 015 (1999).

"The general theory of the generation of inflationary perturbations which
allows us to calculate the perturbations in these scenarios, where the
Hubble constant can change by orders of magnitude during inflation, was
developed in [7],[8] and its current status is described in the review
paper [9], which to a large extent is based on [7],[8]."

V. Mukhanov, H. Feldman, R. Brandenberger, Phys Rept 215:203-333(1992) [ADDED]

>You cite the papers (Dodelson et al 1997, Kinney 1998) for the
>categorization of inflationary parameters in the space spanned
>by (n, dn/dlnk, r), but that is not correct. Those papers were
>certainly among the first to categorize according to (n, r), but
>the use of dn/dlnk was (to my knowledge) first made in the paper:

>S. Hannestad, S.H. Hansen, F.L. Villante [ADDED]
>Astroparticle Physics 16 (2001) 137 [astro-ph/0012009]

